Valued Authorization Policy Existence Problem: Theory and Experiments

Recent work has shown that many problems of satisfiability and resiliency in workflows may be viewed as special cases of the authorization policy existence problem (APEP), which returns an authorization policy if one exists and 'No' otherwise. However, in many practical settings it would be more useful to obtain a 'least bad' policy than just a 'No', where 'least bad' is characterized by some numerical value indicating the extent to which the policy violates the base authorization relation and constraints. Accordingly, we introduce the Valued APEP, which returns an authorization policy of minimum weight, where the (non-negative) weight is determined by the constraints violated by the returned solution. We then establish a number of results concerning the parameterized complexity of Valued APEP. We prove that the problem is fixed-parameter tractable (FPT) if the set of constraints satisfies two restrictions, but is intractable if only one of these restrictions holds. (Most constraints known to be of practical use satisfy both restrictions.) We also introduce a new type of resiliency for workflow satisfiability problem, show how it can be addressed using Valued APEP and use this to build a set of benchmark instances for Valued APEP. Following a set of computational experiments with two mixed integer programming (MIP) formulations, we demonstrate that the Valued APEP formulation based on the user profile concept has FPT-like running time and usually significantly outperforms a naive formulation.

==> times-alpha-naive.txt <==
k	n	alpha	method	time	objective	users
8	80	0.0009765625	solve_naive	145.9131162405014	25.1708984375	5.0
8	80	0.0013810679320049757	solve_naive	123.07258989810944	25.24168688810087	5.0
8	80	0.001953125	solve_naive	104.38253519535064	25.341796875	5.0
8	80	0.0027621358640099515	solve_naive	129.63002099990845	25.48337377620174	5.0
8	80	0.00390625	solve_naive	181.77419209480286	25.68359375	5.0
8	80	0.005524271728019903	solve_naive	138.06493246555328	25.966747552403483	5.0
8	80	0.0078125	solve_naive	103.37410717010498	26.3671875	5.0
8	80	0.011048543456039806	solve_naive	163.3788712978363	26.933495104806973	5.0
8	80	0.015625	solve_naive	101.29477121829987	27.734375	5.0
8	80	0.02209708691207961	solve_naive	183.25283896923065	28.866990209613938	5.0
8	80	0.03125	solve_naive	43.95743730068207	30.46875	5.0
8	80	0.04419417382415922	solve_naive	115.85186138153077	32.73398041922786	5.0
8	80	0.0625	solve_naive	123.34046256542206	35.9375	5.0
8	80	0.08838834764831845	solve_naive	107.79395964145661	40.467960838455724	5.0
8	80	0.125	solve_naive	104.27150762081146	46.875	5.0
8	80	0.1767766952966369	solve_naive	86.21464920043945	55.93592167691146	5.0
8	80	0.25	solve_naive	29.26481342315674	68.75	5.0
8	80	0.3535533905932738	solve_naive	31.08817865848541	86.2045814642449	6.0
8	80	0.5	solve_naive	49.401706671714784	101.0	8.0
8	80	0.7071067811865476	solve_naive	54.45550184249878	106.55634918610403	9.0
8	80	1.0	solve_naive	23.01512155532837	110.0	10.0
8	80	1.4142135623730951	solve_naive	25.741150379180908	114.14213562373098	10.0
8	80	2.0	solve_naive	3.419827032089233	120.0	10.0
8	80	2.8284271247461903	solve_naive	2.101587009429932	128.2842712474619	10.0
8	80	4.0	solve_naive	1.5300455331802367	140.0	10.0
8	80	5.656854249492381	solve_naive	0.780712342262268	156.5685424949238	10.0
8	80	8.0	solve_naive	0.26967568397521974	177.5	11.1
8	80	11.313708498984761	solve_naive	0.2157238245010376	189.7	11.3
8	80	16.0	solve_naive	0.22071330547332763	189.7	11.3
8	80	22.627416997969522	solve_naive	0.20515384674072265	189.7	11.3
8	80	32.0	solve_naive	0.2136286973953247	189.7	11.3
8	80	45.254833995939045	solve_naive	0.25920753479003905	189.7	11.3
8	80	64.0	solve_naive	0.23128144741058348	189.7	11.3
8	80	90.50966799187809	solve_naive	0.25571606159210203	189.7	11.3
8	80	128.0	solve_naive	0.2128251314163208	189.7	11.3
8	80	181.01933598375618	solve_naive	0.2358764886856079	189.7	11.3
8	80	256.0	solve_naive	0.23776392936706542	189.7	11.3
8	80	362.03867196751236	solve_naive	0.2479391574859619	189.7	11.3
8	80	512.0	solve_naive	0.25890531539916994	189.7	11.3
8	80	724.0773439350247	solve_naive	0.3239362478256226	189.7	11.3
8	80	1024.0	solve_naive	0.3029864549636841	189.7	11.3



==> times-alpha-up.txt <==
k	n	alpha	tau	method	time	objective	users	sod-penalty	card-penalty	users-penalty	authorisations-penalty
8	80	0.0009765625	4	solve_user_profile	1.1868003368377686	25.1708984375	5.0	0.146484375	0.0	25.0	0.0244140625
8	80	0.0013810679320049757	4	solve_user_profile	1.1553731918334962	25.24168688810087	5.0	0.2071601898007463	0.0	25.0	0.03452669830012439
8	80	0.001953125	4	solve_user_profile	1.0905024766921998	25.341796875	5.0	0.29296875	0.0	25.0	0.048828125
8	80	0.0027621358640099515	4	solve_user_profile	1.1515343904495239	25.48337377620174	5.0	0.4143203796014926	0.0	25.0	0.06905339660024878
8	80	0.00390625	4	solve_user_profile	1.1389094352722169	25.68359375	5.0	0.5859375	0.0	25.0	0.09765625
8	80	0.005524271728019903	4	solve_user_profile	1.149206519126892	25.966747552403483	5.0	0.8286407592029852	0.0	25.0	0.13810679320049757
8	80	0.0078125	4	solve_user_profile	1.1044645071029664	26.3671875	5.0	1.171875	0.0	25.0	0.1953125
8	80	0.011048543456039806	4	solve_user_profile	1.146634578704834	26.933495104806973	5.0	1.6572815184059704	0.0	25.0	0.27621358640099514
8	80	0.015625	4	solve_user_profile	1.1153854846954345	27.734375	5.0	2.34375	0.0	25.0	0.390625
8	80	0.02209708691207961	4	solve_user_profile	1.0911269426345824	28.866990209613938	5.0	3.3145630368119408	0.0	25.0	0.5524271728019903
8	80	0.03125	4	solve_user_profile	1.1023516654968262	30.46875	5.0	4.6875	0.0	25.0	0.78125
8	80	0.04419417382415922	4	solve_user_profile	1.0964898109436034	32.73398041922786	5.0	6.6291260736238815	0.0	25.0	1.1048543456039805
8	80	0.0625	4	solve_user_profile	1.1020616292953491	35.9375	5.0	9.375	0.0	25.0	1.5625
8	80	0.08838834764831845	4	solve_user_profile	1.118793249130249	40.467960838455724	5.0	13.258252147247763	0.0	25.0	2.209708691207961
8	80	0.125	4	solve_user_profile	1.1180339336395264	46.875	5.0	18.75	0.0	25.0	3.125
8	80	0.1767766952966369	4	solve_user_profile	1.113402509689331	55.93592167691146	5.0	26.516504294495526	0.0	25.0	4.419417382415922
8	80	0.25	4	solve_user_profile	1.1626215934753419	68.75	5.0	37.5	0.0	25.0	6.25
8	80	0.3535533905932738	4	solve_user_profile	1.1646750926971436	86.2045814642449	6.0	42.42640687119285	0.0	36.0	7.778174593052023
8	80	0.5	4	solve_user_profile	1.1953062772750855	101.0	8.0	10.0	20.0	64.0	7.0
8	80	0.7071067811865476	4	solve_user_profile	1.1901904344558716	106.55634918610403	9.0	7.0710678118654755	10.0	81.0	8.48528137423857
8	80	1.0	4	solve_user_profile	1.188618016242981	110.0	10.0	0.0	0.0	100.0	10.0
8	80	1.4142135623730951	4	solve_user_profile	1.1756050825119018	114.14213562373098	10.0	0.0	0.0	100.0	14.142135623730951
8	80	2.0	4	solve_user_profile	1.2520428419113159	120.0	10.0	0.0	0.0	100.0	20.0
8	80	2.8284271247461903	4	solve_user_profile	1.0337783098220825	128.2842712474619	10.0	0.0	0.0	100.0	28.284271247461902
8	80	4.0	4	solve_user_profile	1.1278493642807006	140.0	10.0	0.0	0.0	100.0	40.0
8	80	5.656854249492381	4	solve_user_profile	1.0905546188354491	156.5685424949238	10.0	0.0	0.0	100.0	56.568542494923804
8	80	8.0	4	solve_user_profile	1.1218435764312744	177.5	11.1	0.0	0.0	123.9	53.6
8	80	11.313708498984761	4	solve_user_profile	1.1318258762359619	189.7	11.3	0.0	61.0	128.7	0.0
8	80	16.0	4	solve_user_profile	1.0946947574615478	189.7	11.3	0.0	61.0	128.7	0.0
8	80	22.627416997969522	4	solve_user_profile	1.1330362796783446	189.7	11.3	0.0	61.0	128.7	0.0
8	80	32.0	4	solve_user_profile	1.1380165815353394	189.7	11.3	0.0	61.0	128.7	0.0
8	80	45.254833995939045	4	solve_user_profile	1.1214689254760741	189.7	11.3	0.0	61.0	128.7	0.0
8	80	64.0	4	solve_user_profile	1.119734001159668	189.7	11.3	0.0	61.0	128.7	0.0
8	80	90.50966799187809	4	solve_user_profile	1.110707902908325	189.7	11.3	0.0	61.0	128.7	0.0
8	80	128.0	4	solve_user_profile	1.2259236574172974	189.7	11.3	0.0	61.0	128.7	0.0
8	80	181.01933598375618	4	solve_user_profile	1.1505382061004639	189.7	11.3	0.0	61.0	128.7	0.0
8	80	256.0	4	solve_user_profile	1.0576507568359375	189.7	11.3	0.0	61.0	128.7	0.0
8	80	362.03867196751236	4	solve_user_profile	1.1294942378997803	189.7	11.3	0.0	61.0	128.7	0.0
8	80	512.0	4	solve_user_profile	1.0978733062744142	189.7	11.3	0.0	61.0	128.7	0.0
8	80	724.0773439350247	4	solve_user_profile	1.1075234413146973	189.7	11.3	0.0	61.0	128.7	0.0
8	80	1024.0	4	solve_user_profile	1.1066365480422973	189.7	11.3	0.0	61.0	128.7	0.0

==> times-k-naive.txt <==
k	n	alpha	tau	method	time	objective	users	sod-penalty	card-penalty	users-penalty	authorisations-penalty
5	50	10	2	solve_naive	0.19278388023376464	59.0	7.0	0.0	10.0	49.0	0.0
6	60	10	3	solve_naive	0.08985867500305175	140.0	10.0	0.0	30.0	100.0	10.0
7	70	10	3	solve_naive	0.23058245182037354	94.8	9.2	0.0	10.0	84.8	0.0
8	80	10	4	solve_naive	0.2753635883331299	189.7	11.3	0.0	61.0	128.7	0.0
9	90	10	4	solve_naive	0.4588724374771118	161.3	11.3	0.0	31.0	128.3	2.0
10	100	10	5	solve_naive	0.37370059490203855	281.5	14.7	0.0	65.0	216.5	0.0
11	110	10	5	solve_naive	0.8510240316390991	254.0	14.4	0.0	41.0	208.0	5.0
12	120	10	6	solve_naive	0.7916819334030152	385.7	16.7	0.0	100.0	279.7	6.0
13	130	10	6	solve_naive	1.477449083328247	373.5	16.9	0.0	84.0	286.5	3.0
14	140	10	7	solve_naive	1.135263204574585	525.2	19.4	0.0	146.0	377.2	2.0
15	150	10	7	solve_naive	2.163712477684021	495.4	19.8	0.0	97.0	392.4	6.0
16	160	10	8	solve_naive	1.8382828950881958	668.1	21.7	0.0	188.0	473.1	7.0
17	170	10	8	solve_naive	2.3443295478820803	656.1	22.5	0.0	146.0	507.1	3.0
18	180	10	9	solve_naive	2.591467595100403	886.3	24.5	0.0	273.0	601.3	12.0
19	190	10	9	solve_naive	3.327001667022705	834.6	25.0	0.0	204.0	625.6	5.0
20	200	10	10	solve_naive	3.823873448371887	1108.9	26.5	0.0	381.0	703.9	24.0
21	210	10	10	solve_naive	5.378315830230713	1069.7	26.9	0.0	341.0	725.7	3.0
22	220	10	11	solve_naive	5.331939768791199	1346.8	29.6	0.0	469.0	876.8	1.0
23	230	10	11	solve_naive	7.487763500213623	1317.0	30.2	0.0	400.0	913.0	4.0
24	240	10	12	solve_naive	7.75371789932251	1603.6	30.8	0.0	649.0	949.6	5.0
25	250	10	12	solve_naive	16.314257311820985	1595.6	32.8	0.0	470.0	1077.6	48.0
26	260	10	13	solve_naive	12.098492312431336	1937.9	34.5	0.0	732.0	1190.9	15.0
27	270	10	13	solve_naive	21.24665081501007	1907.4	35.2	0.0	658.0	1239.4	10.0
28	280	10	14	solve_naive	13.861536931991576	2307.5	37.7	0.0	868.0	1426.5	13.0
29	290	10	14	solve_naive	46.496147537231444	2206.7	37.9	0.0	715.0	1439.7	52.0
30	300	10	15	solve_naive	44.78310062885284	2679.6	39.4	0.0	1094.0	1554.6	31.0
31	310	10	15	solve_naive	88.10220656394958	2591.0	39.4	0.0	1003.0	1554.0	34.0
32	320	10	16	solve_naive	69.41685667037964	3028.6	41.4	0.0	1259.0	1718.6	51.0
33	330	10	16	solve_naive	135.4995874643326	3047.0	43.2	0.0	1131.0	1870.0	46.0
34	340	10	17	solve_naive	134.48329648971557	3475.6	43.6	0.0	1479.0	1903.6	93.0
5	50	1	2	solve_naive	1.1868905544281005	39.0	5.3
6	60	1	3	solve_naive	8.070657539367676	67.8	6.2
7	70	1	3	solve_naive	2.2414538621902467	65.6	6.8
8	80	1	4	solve_naive	20.929501509666444	110.0	10.0
9	90	1	4	solve_naive	146.6511378288269	107.9	10.0
5	50	0.1	2	solve_naive	0.3492660760879517	12.900000000000002	3.0
6	60	0.1	3	solve_naive	2.158322262763977	25.599999999999998	4.0
7	70	0.1	3	solve_naive	10.768109917640686	25.599999999999998	4.0
8	80	0.1	4	solve_naive	122.24633498191834	42.5	5.0


==> times-k-up.txt <==
k	n	alpha	tau	method	time	objective	users	sod-penalty	card-penalty	users-penalty	authorisations-penalty	num_sod
5	50	0.1	2	solve_user_profile	0.2130305528640747	12.900000000000002	3.0	3.0	0.0	9.0	0.9000000000000001	1.0
6	60	0.1	3	solve_user_profile	0.3042887210845947	25.599999999999998	4.0	8.0	0.0	16.0	1.5999999999999999	2.0
7	70	0.1	3	solve_user_profile	0.5146233081817627	25.599999999999998	4.0	8.0	0.0	16.0	1.5999999999999999	2.0
8	80	0.1	4	solve_user_profile	1.360760235786438	42.5	5.0	15.0	0.0	25.0	2.5	3.0
9	90	0.1	4	solve_user_profile	3.5524713516235353	47.5	5.0	20.0	0.0	25.0	2.5	4.0
10	100	0.1	5	solve_user_profile	8.055954146385194	69.60000000000001	6.0	30.0	0.0	36.0	3.6000000000000005	5.0
11	110	0.1	5	solve_user_profile	14.133878231048584	75.60000000000001	6.0	36.0	0.0	36.0	3.6000000000000005	6.0
12	120	0.1	6	solve_user_profile	32.87969031333923	102.9	7.0	49.0	0.0	49.0	4.8999999999999995	7.0
13	130	0.1	6	solve_user_profile	66.5289865732193	116.9	7.0	63.0	0.0	49.0	4.8999999999999995	9.0
14	140	0.1	7	solve_user_profile	158.74563810825347	150.40000000000003	8.0	80.0	0.0	64.0	6.3999999999999995	10.0
5	50	1	2	solve_user_profile	0.10967602729797363	39.0	5.6	0.0	4.0	31.6	3.4	1.0
6	60	1	3	solve_user_profile	0.2892192840576172	67.8	6.5	0.0	15.0	43.3	9.5	2.0
7	70	1	3	solve_user_profile	0.5085295677185059	65.6	6.8	0.0	12.0	47.2	6.4	2.0
8	80	1	4	solve_user_profile	1.1680906534194946	110.0	10.0	0.0	0.0	100.0	10.0	3.0
9	90	1	4	solve_user_profile	2.5591742038726806	107.9	10.0	0.0	0.0	100.0	7.9	4.0
10	100	1	5	solve_user_profile	6.083814191818237	164.7	11.5	0.0	16.0	132.9	15.8	5.0
11	110	1	5	solve_user_profile	14.670700860023498	162.9	11.6	2.0	12.0	135.0	13.9	6.0
12	120	1	6	solve_user_profile	36.94301764965057	232.1	14.0	0.0	14.0	196.0	22.1	7.0
13	130	1	6	solve_user_profile	88.70089480876922	238.0	14.0	0.0	21.0	196.0	21.0	9.0
14	140	1	7	solve_user_profile	193.04614791870117	326.4	16.0	0.0	40.0	256.0	30.4	10.0
5	50	10	2	solve_user_profile	0.25212602615356444	59.0	7.0	0.0	10.0	49.0	0.0	1.0
6	60	10	3	solve_user_profile	0.2949118137359619	140.0	10.0	0.0	18.0	100.0	22.0	2.0
7	70	10	3	solve_user_profile	0.7911869525909424	94.8	9.2	0.0	9.0	84.8	1.0	2.0
8	80	10	4	solve_user_profile	1.2031852006912231	189.7	11.3	0.0	39.0	128.7	22.0	3.0
9	90	10	4	solve_user_profile	3.3425563097000124	161.3	11.3	0.0	23.0	128.3	10.0	4.0
10	100	10	5	solve_user_profile	6.055807042121887	281.5	14.7	0.0	25.0	216.5	40.0	5.0
11	110	10	5	solve_user_profile	14.364946007728577	254.0	14.4	0.0	29.0	208.0	17.0	6.0
12	120	10	6	solve_user_profile	27.759052062034606	385.7	16.7	0.0	65.0	279.7	41.0	7.0
13	130	10	6	solve_user_profile	72.99077167510987	373.5	16.9	0.0	58.0	286.5	29.0	9.0
14	140	10	7	solve_user_profile	161.728439617157	525.2	19.4	0.0	84.0	377.2	64.0	10.0

==> times-n-naive.txt <==
k	n	alpha	tau	method	time	objective	users	sod-penalty	card-penalty	users-penalty	authorisations-penalty
10	10	10	0	solve_naive	0.08278422355651856	24.9	4.3	0.0	6.0	18.9	0.0
10	20	10	1	solve_naive	0.1627171516418457	60.0	6.2	0.0	20.0	39.0	1.0
10	40	10	2	solve_naive	0.2613320589065552	96.1	9.1	0.0	12.0	83.1	1.0
10	80	10	4	solve_naive	0.5589504718780518	210.9	12.9	0.0	44.0	166.9	0.0
10	160	10	8	solve_naive	0.9213356494903564	525.7	15.9	0.0	265.0	254.7	6.0
10	320	10	16	solve_naive	1.2800004959106446	1300.0	20.0	0.0	900.0	400.0	0.0
10	640	10	32	solve_naive	2.264517331123352	2900.0	20.0	0.0	2500.0	400.0	0.0
10	1280	10	64	solve_naive	5.188083243370056	6100.0	20.0	0.0	5700.0	400.0	0.0
10	2560	10	128	solve_naive	10.397329545021057	12500.0	20.0	0.0	12100.0	400.0	0.0
10	5120	10	256	solve_naive	22.041321635246277	25300.0	20.0	0.0	24900.0	400.0	0.0
10	10240	10	512	solve_naive	40.99438362121582	50900.0	20.0	0.0	50500.0	400.0	0.0
10	20480	10	1024	solve_naive	115.6384614944458	102102.4	19.2	0.0	101733.0	369.4	0.0
10	10	0.1	0	solve_naive	0.1454118013381958	4.47	2.0
10	20	0.1	1	solve_naive	2.9909029245376586	14.830000000000002	3.0
10	40	0.1	2	solve_naive	15.906051921844483	25.800000000000004	3.0
10	80	0.1	4	solve_naive	1973.6802024126052	53.0	5.0
10	10	1	0	solve_naive	0.09973137378692627	8.1	2.1
10	20	1	1	solve_naive	0.3570429563522339	24.6	4.1
10	40	1	2	solve_naive	3.994518685340881	47.9	6.0



==> times-n-up.txt <==
k	n	alpha	tau	method	time	objective	users	sod-penalty	card-penalty	users-penalty	authorisations-penalty
10	10	0.1	0	solve_user_profile	0.6731862783432007	4.47	2.0	0.1	0.0	4.0	0.37
10	20	0.1	1	solve_user_profile	1.493604564666748	14.830000000000002	3.0	5.0	0.0	9.0	0.8300000000000001
10	40	0.1	2	solve_user_profile	2.3903115034103393	25.800000000000004	3.0	15.0	0.0	9.0	1.8000000000000003
10	80	0.1	4	solve_user_profile	4.91630437374115	53.0	5.0	25.0	0.0	25.0	3.0
10	160	0.1	8	solve_user_profile	9.595572757720948	131.40000000000003	9.0	45.0	0.0	81.0	5.3999999999999995
10	320	0.1	16	solve_user_profile	20.52515666484833	384.19999999999993	17.0	85.0	0.0	289.0	10.200000000000001
10	640	0.1	32	solve_user_profile	38.48171544075012	1273.7999999999997	33.0	165.0	0.0	1089.0	19.800000000000004
10	1280	0.1	64	solve_user_profile	72.71214246749878	4272.199999999999	47.0	235.0	1800.0	2209.0	28.199999999999996
10	2560	0.1	128	solve_user_profile	225.40958034992218	10672.199999999999	47.0	235.0	8200.0	2209.0	28.199999999999996
10	10	1	0	solve_user_profile	0.6131597995758057	8.1	2.1	0.0	0.0	4.5	3.6
10	20	1	1	solve_user_profile	1.234495496749878	24.6	4.1	0.0	1.0	16.9	6.7
10	40	1	2	solve_user_profile	2.6126230239868162	47.9	6.0	0.0	3.0	36.0	8.9
10	80	1	4	solve_user_profile	4.574755573272705	118.4	10.0	0.0	5.0	100.0	13.4
10	160	1	8	solve_user_profile	9.586269330978393	333.3	14.1	1.0	104.0	203.7	24.6
10	320	1	16	solve_user_profile	18.086138105392457	833.8	17.3	0.0	481.0	300.1	52.7
10	640	1	32	solve_user_profile	34.993691420555116	2146.7	32.6	0.0	981.0	1064.2	101.5
10	1280	1	64	solve_user_profile	65.08160591125488	5341.7	33.6	0.0	4101.0	1135.2	105.5
10	2560	1	128	solve_user_profile	195.5726561307907	11741.7	33.8	0.0	10487.0	1148.6	106.1
10	10	10	0	solve_user_profile	0.616549015045166	24.9	4.3
10	20	10	1	solve_user_profile	1.481142020225525	60.0	6.2
10	40	10	2	solve_user_profile	2.2253480434417723	96.1	9.1
10	80	10	4	solve_user_profile	4.054491329193115	210.9	12.9
10	160	10	8	solve_user_profile	8.074890995025635	525.7	15.9
10	320	10	16	solve_user_profile	20.12514955997467	1300.0	20.0
10	640	10	32	solve_user_profile	42.13214349746704	2900.0	20.0
10	1280	10	64	solve_user_profile	69.49011421203613	6100.0	20.0
10	2560	10	128	solve_user_profile	216.03398549556732	12500.0	20.0


==> times-tau-naive.txt <==
k	n	alpha	tau	method	time	objective	users
8	80	1	0	solve_naive	0.17170052528381347	6.0	2.0
8	80	1	1	solve_naive	1.6233118772506714	20.0	4.0
8	80	1	2	solve_naive	15.78669285774231	42.0	6.0
8	80	1	3	solve_naive	77.52230894565582	72.0	8.0
8	80	1	4	solve_naive	26.756702303886414	110.0	10.0
8	80	1	5	solve_naive	17.20086350440979	154.0	10.1
8	80	1	6	solve_naive	2.9155574560165407	198.0	10.2
8	80	1	7	solve_naive	2.6088866233825683	242.0	10.5
8	80	1	8	solve_naive	2.728710079193115	286.0	10.4
8	80	1	9	solve_naive	2.700968885421753	330.1	10.1
8	80	1	10	solve_naive	2.5400134325027466	374.2	11.0
8	80	1	11	solve_naive	2.3710050344467164	420.4	12.0
8	80	1	12	solve_naive	2.146795392036438	468.6	13.0
8	80	1	13	solve_naive	1.7250411987304688	518.8	14.0
8	80	1	14	solve_naive	2.0340842962265016	571.1	15.0
8	80	1	15	solve_naive	1.5212381839752198	625.4	16.0
8	80	1	16	solve_naive	1.0759228944778443	682.0	17.0
8	80	1	17	solve_naive	0.6966377019882202	740.6	18.0
8	80	1	18	solve_naive	0.6474678993225098	801.2	19.0
8	80	1	19	solve_naive	0.541751766204834	864.0	20.0
8	80	1	20	solve_naive	0.6956414222717285	928.8	21.0
8	80	1	21	solve_naive	0.5636929988861084	995.6	22.0
8	80	1	22	solve_naive	0.5883266925811768	1064.4	23.0
8	80	1	23	solve_naive	0.528635048866272	1135.3	24.0
8	80	1	24	solve_naive	0.7696415901184082	1208.2	25.0
8	80	1	25	solve_naive	0.5710725069046021	1283.2	26.0
8	80	1	26	solve_naive	0.6164519309997558	1360.2	27.0
8	80	1	27	solve_naive	0.7293349504470825	1439.2	28.0
8	80	1	28	solve_naive	0.6054402351379394	1519.2	28.0
8	80	1	29	solve_naive	0.4892911911010742	1599.2	28.0
8	80	1	30	solve_naive	0.5413254022598266	1679.2	28.0
8	80	1	31	solve_naive	0.3340064764022827	1759.2	28.0
8	80	1	32	solve_naive	0.3608365535736084	1839.2	28.0
8	80	1	33	solve_naive	0.8588080883026123	1919.2	28.0
8	80	1	34	solve_naive	0.9865395784378052	1999.2	28.0
8	80	1	35	solve_naive	0.9362968921661377	2079.2	28.0
8	80	1	36	solve_naive	0.9244283676147461	2159.2	28.0
8	80	1	37	solve_naive	0.9495612859725953	2239.2	28.0
8	80	1	38	solve_naive	1.082506537437439	2319.2	28.0
8	80	1	39	solve_naive	1.3688392877578734	2399.2	28.0
8	80	1	40	solve_naive	1.1351647138595582	2479.2	28.0


==> times-tau-up.txt <==
k	n	alpha	tau	method	time	objective	users	sod-penalty	card-penalty	users-penalty	authorisations-penalty
8	80	1	0	solve_user_profile	1.2352412462234497	6.0	2.0	0.0	0.0	4.0	2.0
8	80	1	1	solve_user_profile	1.1535958528518677	20.0	4.0	0.0	0.0	16.0	4.0
8	80	1	2	solve_user_profile	1.075219178199768	42.0	6.0	0.0	0.0	36.0	6.0
8	80	1	3	solve_user_profile	1.1267992734909058	72.0	8.0	0.0	0.0	64.0	8.0
8	80	1	4	solve_user_profile	1.1680906534194946	110.0	10.0	0.0	0.0	100.0	10.0
8	80	1	5	solve_user_profile	1.2446794033050537	154.0	10.1	0.0	38.0	102.1	13.9
8	80	1	6	solve_user_profile	1.1104155778884888	198.0	10.4	0.0	72.0	108.4	17.6
8	80	1	7	solve_user_profile	1.0881195068359375	242.0	10.4	0.0	112.0	108.4	21.6
8	80	1	8	solve_user_profile	1.16140456199646	286.0	10.6	0.0	148.0	112.6	25.4
8	80	1	9	solve_user_profile	1.1312091112136842	330.1	10.3	0.0	194.0	106.3	29.8
8	80	1	10	solve_user_profile	1.047250008583069	374.2	11.0	0.0	220.0	121.0	33.2
8	80	1	11	solve_user_profile	1.02783100605011	420.4	12.0	2.0	238.0	144.0	36.4
8	80	1	12	solve_user_profile	1.1024094820022583	468.6	13.0	2.0	258.0	169.0	39.6
8	80	1	13	solve_user_profile	1.0917876005172729	518.8	14.0	2.0	278.0	196.0	42.8
8	80	1	14	solve_user_profile	1.0338052988052369	571.1	15.0	0.0	300.0	225.0	46.1
8	80	1	15	solve_user_profile	1.0281936407089234	625.4	16.0	5.0	315.0	256.0	49.4
8	80	1	16	solve_user_profile	1.024335503578186	682.0	17.0	3.0	337.0	289.0	53.0
8	80	1	17	solve_user_profile	1.2163399696350097	740.6	18.0	5.0	355.0	324.0	56.6
8	80	1	18	solve_user_profile	1.0693651676177978	801.2	19.0	0.0	380.0	361.0	60.2
8	80	1	19	solve_user_profile	1.0247369289398194	864.0	20.0	5.0	395.0	400.0	64.0
8	80	1	20	solve_user_profile	1.024812936782837	928.8	21.0	5.0	415.0	441.0	67.8
8	80	1	21	solve_user_profile	1.036281943321228	995.6	22.0	7.0	433.0	484.0	71.6
8	80	1	22	solve_user_profile	1.2140433073043824	1064.4	23.0	1.0	459.0	529.0	75.4
8	80	1	23	solve_user_profile	1.07869131565094	1135.3	24.0	4.0	476.0	576.0	79.3
8	80	1	24	solve_user_profile	1.2766490936279298	1208.2	25.0	2.0	498.0	625.0	83.2
8	80	1	25	solve_user_profile	1.4710748434066772	1283.2	26.0	0.0	520.0	676.0	87.2
8	80	1	26	solve_user_profile	1.4871960878372192	1360.2	27.0	2.0	538.0	729.0	91.2
8	80	1	27	solve_user_profile	1.4137532234191894	1439.2	28.0	3.0	557.0	784.0	95.2
8	80	1	28	solve_user_profile	1.4884698867797852	1519.2	28.0	2.0	638.0	784.0	95.2
8	80	1	29	solve_user_profile	1.5054113388061523	1599.2	28.0	2.0	718.0	784.0	95.2
8	80	1	30	solve_user_profile	1.4870668411254884	1679.2	28.0	8.0	792.0	784.0	95.2
8	80	1	31	solve_user_profile	1.499503493309021	1759.2	28.0	7.0	873.0	784.0	95.2
8	80	1	32	solve_user_profile	1.536173152923584	1839.2	28.0	5.0	955.0	784.0	95.2
8	80	1	33	solve_user_profile	1.5128456115722657	1919.2	28.0	6.0	1034.0	784.0	95.2
8	80	1	34	solve_user_profile	1.6089330196380616	1999.2	28.0	7.0	1113.0	784.0	95.2
8	80	1	35	solve_user_profile	1.5144254207611083	2079.2	28.0	6.0	1194.0	784.0	95.2
8	80	1	36	solve_user_profile	1.845924687385559	2159.2	28.0	2.0	1278.0	784.0	95.2
8	80	1	37	solve_user_profile	1.5973341464996338	2239.2	28.0	3.0	1357.0	784.0	95.2
8	80	1	38	solve_user_profile	1.3085631132125854	2319.2	28.0	1.0	1439.0	784.0	95.2
8	80	1	39	solve_user_profile	1.1011259317398072	2399.2	28.0	5.0	1515.0	784.0	95.2
8	80	1	40	solve_user_profile	1.0203516960144043	2479.2	28.0	6.0	1594.0	784.0	95.2
